Analysis of displacement compensation methods for wavelet lifting of medical 3-D thorax CT volume data

A huge advantage of the wavelet transform in image and video compression is its scalability. Wavelet-based coding of medical computed tomography (CT) data becomes more and more popular. While much effort has been spent on encoding of the wavelet coefficients, the extension of the transform by a compensation method as in video coding has not gained much attention so far. We will analyze two compensation methods for medical CT data and compare the characteristics of the displacement compensated wavelet transform with video data. We will show that for thorax CT data the transform coding gain can be improved by a factor of 2 and the quality of the lowpass band can be improved by 8 dB in terms of PSNR compared to the original transform without compensation.

==> tab/11-1-log-tex-include.txt <==
 & 4.01 & \textbf{8.9} & 6.46 & 490 & 437 & \textbf{354} & 357\tabularnewline


==> tab/11-1-tex-include.txt <==
thorax2 & \textbf{18.83} & 45.23 & \textbf{12.87} & 22.57 & 39.76 & 490 & \textbf{354} & 357 & 437\tabularnewline


==> tab/20-1-log-tex-include.txt <==
 & 0.47 & \textbf{3.29} & 1.57 & \textbf{502} & 1006 & 754 & 754\tabularnewline


==> tab/20-1-tex-include.txt <==
head & \textbf{45.86} & 80.29 & \textbf{46.84} & 69.67 & 89.76 & \textbf{502} & 754 & 754 & 1006\tabularnewline


==> tab/3-1-log-Lband-tex-include.txt <==
\textit{heart} & 56.36 & 53.72 & \textbf{57.23} & 55.1 & -2.64 & \textbf{0.87} & -1.26 & \textbf{87} & 205 & 158 & 207\tabularnewline


==> tab/3-1-log-tcg-tex-include.txt <==
\textit{heart} & 13.65 & 12.39 & \textbf{16.14} & \textbf{16.14}

==> tab/3-1-log-tex-include.txt <==
 & -2.64 & \textbf{0.87} & -1.26 & \textbf{87} & 205 & 158 & 207\tabularnewline


==> tab/3-1-tex-include.txt <==
heart & \textbf{72.26} & 121.69 & \textbf{81.8} & 133.52 & 183.45 & \textbf{87} & 158 & 207 & 205\tabularnewline


==> tab/30-1-log-Lband-tex-include.txt <==
\textit{people} & 30.27 & 36.6 & \textbf{41.26} & 39.17 & 6.32 & \textbf{10.99} & 8.9 & 90 & 74 & \textbf{63} & \textbf{63}\tabularnewline


==> tab/30-1-log-tcg-tex-include.txt <==
\textit{people} & 2.89 & 5.54 & \textbf{8.72} & 8.7

==> tab/30-1-log-tex-include.txt <==
 & 6.32 & \textbf{10.99} & 8.9 & 90 & 74 & \textbf{63} & \textbf{63}\tabularnewline


==> tab/30-1-tex-include.txt <==
people & \textbf{11.05} & 27.25 & \textbf{7.96} & 12.88 & 23.31 & 90 & \textbf{63} & \textbf{63} & 74\tabularnewline


==> tab/30-2-log-tex-include.txt <==
 & 6.29 & \textbf{10.83} & 8.8 & 83 & 66 & \textbf{57} & \textbf{57}\tabularnewline


==> tab/30-2-tex-include.txt <==
people & \textbf{11.32} & 26.96 & \textbf{8.26} & 13.19 & 23.5 & 83 & \textbf{57} & \textbf{57} & 66\tabularnewline


==> tab/40-1-log-Lband-tex-include.txt <==
\textit{traffic} & 36.28 & 43.47 & \textbf{44.32} & 43.68 & 7.19 & \textbf{8.03} & 7.4 & 64 & 63 & \textbf{48} & \textbf{48}\tabularnewline


==> tab/40-1-log-tcg-tex-include.txt <==
\textit{traffic} & 3.88 & 9.01 & \textbf{10.14} & \textbf{10.14}

==> tab/40-1-log-tex-include.txt <==
 & 7.19 & \textbf{8.03} & 7.4 & 64 & 63 & \textbf{48} & \textbf{48}\tabularnewline


==> tab/40-1-tex-include.txt <==
traffic & \textbf{15.15} & 19.37 & \textbf{15.73} & 18.21 & 19.11 & 64 & \textbf{48} & \textbf{48} & 63\tabularnewline


==> tab/40-2-log-tex-include.txt <==
 & 8.38 & \textbf{9.18} & 8.55 & 62 & 68 & \textbf{60} & \textbf{60}\tabularnewline


==> tab/40-2-tex-include.txt <==
traffic & \textbf{13.03} & 16.77 & \textbf{12.08} & 13.96 & 14.52 & 62 & \textbf{60} & \textbf{60} & 68\tabularnewline


==> tab/7-1-log-tex-include.txt <==
 & 3.58 & \textbf{8.7} & 6.26 & 378 & 567 & \textbf{318} & 339\tabularnewline


==> tab/7-1-tex-include.txt <==
thorax1 & \textbf{17.99} & 48.08 & \textbf{13.5} & 23.67 & 43.87 & 378 & \textbf{318} & 339 & 567\tabularnewline

